Uncertainty-driven refinement of tumor-core segmentation using 3D-to-2D networks with label uncertainty

The BraTS dataset contains a mixture of high-grade and low-grade gliomas, which have a rather different appearance: previous studies have shown that performance can be improved by separated training on low-grade gliomas (LGGs) and high-grade gliomas (HGGs), but in practice this information is not available at test time to decide which model to use. By contrast with HGGs, LGGs often present no sharp boundary between the tumor core and the surrounding edema, but rather a gradual reduction of tumor-cell density. Utilizing our 3D-to-2D fully convolutional architecture, DeepSCAN, which ranked highly in the 2019 BraTS challenge and was trained using an uncertainty-aware loss, we separate cases into those with a confidently segmented core, and those with a vaguely segmented or missing core. Since by assumption every tumor has a core, we reduce the threshold for classification of core tissue in those cases where the core, as segmented by the classifier, is vaguely defined or missing. We then predict survival of high-grade glioma patients using a fusion of linear regression and random forest classification, based on age, number of distinct tumor components, and number of distinct tumor cores. We present results on the validation dataset of the Multimodal Brain Tumor Segmentation Challenge 2020 (segmentation and uncertainty challenge), and on the testing set, where the method achieved 4th place in Segmentation, 1st place in uncertainty estimation, and 1st place in Survival prediction.

==> BraTS2019_testingdata_summary.csv <==
Label,Dice ET,Dice WT,Dice TC,Hausdorff95 ET,Hausdorff95 WT,Hausdorff95 TC
Mean,0.81,0.89,0.83,2.74,4.85,3.99
StdDev,0.20,0.11,0.25,5.21,6.90,6.01
Median,0.86,0.92,0.92,1.41,2.91,2.24
25quantile,0.78,0.88,0.87,1.00,1.73,1.41
75quantile,0.91,0.95,0.96,2.24,4.56,3.74


==> BraTS2020_testingdata_seg.csv <==
Label,Dice_ET,Dice_WT,Dice_TC,Sensitivity_ET,Sensitivity_WT,Sensitivity_TC,Specificity_ET,Specificity_WT,Specificity_TC,Hausdorff95_ET,Hausdorff95_WT,Hausdorff95_TC
Mean,0.82352,0.89676,0.83377,0.85054,0.91912,0.85595,0.99968,0.99906,0.99959,13.58781,4.65959,22.0492
StdDev,0.17923,0.09829,0.25568,0.19734,0.08053,0.23354,0.00037,0.00117,0.00095,63.71339,6.64908,79.64024
Median,0.86048,0.92548,0.92389,0.91546,0.94167,0.94933,0.99981,0.99941,0.99981,1.41421,2.82843,2.23607
25quantile,0.79131,0.87702,0.86903,0.84066,0.899,0.86018,0.99954,0.99867,0.99961,1.0,1.73205,1.41421
75quantile,0.92734,0.95127,0.95716,0.9563,0.97039,0.97766,0.99993,0.99974,0.99992,2.29209,4.55497,4.0


==> BraTS2020_testingdata_surv.csv <==
TeamName,numberOfCases,Accuracy,MSE,medianSE,stdSE,SpearmanR
SCAN,107,0.617,391589.065,57600,1194915.495,0.378


==> BraTS2020_testingdata_uncert.csv <==
Label,DICE_AUC_WT,DICE_AUC_TC,DICE_AUC_ET,FTP_RATIO_AUC_WT,FTP_RATIO_AUC_TC,FTP_RATIO_AUC_ET,FTN_RATIO_AUC_WT,FTN_RATIO_AUC_TC,FTN_RATIO_AUC_ET,Score_WT,Score_TC,Score_ET
Mean,0.909607653691,0.845821735372,0.838301028846,0,0,0,0.00566591457257,0.00255617154667,0.000988031328797,0.96798057970616,0.947755187941849,0.945770999172399
StdDev,0.0970633245481,0.256500780567,0.177788647022,0,0,0,0.00484840553338,0.00364144861918,0.000945507302351,0.032999240709756,0.086045613075433,0.05926828007365
Median,0.93619961514,0.935818493992,0.868103448827,0,0,0,0.00433735848046,0.00137348109071,0.000760816057761,0.977184294984892,0.9776163785918,0.955806176439683
25quantile,0.904282870146,0.88121495979,0.80389932465,0,0,0,0.00280546596423,0.000684143655417,0.000366666385325,0.966411894695222,0.960060776257373,0.934374649236277
75quantile,0.958718304188,0.964023445514,0.936833183656,0,0,0,0.00702152816455,0.00276334435646,0.00119704557315,0.984955856237015,0.987562312948601,0.978796868628053


==> SCAN_results.csv <==
Label,Dice-ET,Dice-WT,Dice-TC,HD95-ET,HD95-WT,HD95-TC
Mean,0.73189,0.88593,0.79926,3.48082,5.5185,5.5347
StdDev,0.27443,0.10182,0.26008,5.52176,9.34294,8.14881
Median,0.83199,0.91786,0.90847,1.73205,3.0,2.82843
25quantile,0.73922,0.87113,0.82327,1.41421,2.23607,1.73205
75quantile,0.88342,0.9396,0.93653,2.82843,5.09902,5.52101


==> brats_uncert2020.csv <==
,,Dice AUC,,,TP AUC,,,TN AUC,,,Score,
,WT,TC,ET,WT,TC,ET,WT,TC,ET,WT,TC,ET
Baseline,0.91,0.85,0.76,0,0,0,0,0,0,2.91,2.85,2.76
Unfiltered,0.93,0.86,0.8,0.07,0.13,0.1,0.004,0.003,0.001,2.85,2.72,2.7
Filtered,0.93,0.87,0.78,0.002,0.005,0.002,0.004,0.003,0.001,2.91,2.86,2.78


==> brats_val.csv <==
,Dice ET,Dice WT,Dice TC,Hausdorff95 ET,Hausdorff95 WT,Hausdorff95 TC
Raw output,0.76,0.90,0.80,26.8,5.25,12.4
Filtered Output,0.76,0.91,0.85,26.8,3.91,5.61


==> brats_val_2018.csv <==
,Dice-ET,Dice-WT,Dice-TC,HD95-ET,HD95-WT,HD95-TC
Base ,0.795,0.901,\textbf{0.854},3.61,4.26,5.37
Base + U ,0.792,0.901,0.847,3.60,\textbf{4.06},4.99
Base + BE ,\textbf{0.797},0.901,0.851,3.60,4.41,5.58
Base + U + BE ,0.796,\textbf{0.903},0.847,\textbf{3.55},4.17,\textbf{4.93}

